A new dataset and model for learning to understand navigational instructions

In this paper, we present a state-of-the-art model and introduce a new dataset for grounded language learning. Our goal is to develop a model that can learn to follow new instructions given prior instruction-perception-action examples. We based our work on the SAIL dataset which consists of navigational instructions and actions in a maze-like environment. The new model we propose achieves the best results to date on the SAIL dataset by using an improved perceptual component that can represent relative positions of objects. We also analyze the problems with the SAIL dataset regarding its size and balance. We argue that performance on a small, fixed-size dataset is no longer a good measure to differentiate state-of-the-art models. We introduce SAILx, a synthetic dataset generator, and perform experiments where the size and balance of the dataset are controlled.

==> grid.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{463.28031556bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7419053)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{grid.pdf}}%
    \put(0.25165162,0.64960245){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28226707\unitlength}\raggedright Front\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{grid.pdf}}%
    \put(0.2497023,0.2215663){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28226707\unitlength}\raggedright Back\end{minipage}}}%
    \put(0.17619526,0.43790691){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28226707\unitlength}\raggedright Left\end{minipage}}}%
    \put(0.44229076,0.43953355){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28226707\unitlength}\raggedright Right\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{grid.pdf}}%
    \put(1.22818659,0.63793997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05291853\unitlength}\raggedright \end{minipage}}}%
    \put(0.9106752,0.64629555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11140748\unitlength}\raggedright \end{minipage}}}%
    \put(0.77439396,0.61707248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13283612\unitlength}\raggedright Item\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{grid.pdf}}%
    \put(0.78372686,0.4524339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16785856\unitlength}\raggedright Wall painting\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{grid.pdf}}%
    \put(0.7810676,0.08144058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.278882\unitlength}\raggedright Intersection, hall or none walkable\end{minipage}}}%
    \put(0.77165202,0.26521237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14036818\unitlength}\raggedright Flooring pattern\end{minipage}}}%
  \end{picture}%
\endgroup%


==> locality.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'locality.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{263.5405188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35927199)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{locality.pdf}}%
  \end{picture}%
\endgroup%


==> repr.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'repr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1064.03858578bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46971864)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{repr.pdf}}%
    \put(0.09318691,0.08612639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright 1\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{repr.pdf}}%
    \put(0.40647696,0.08678659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright 1\end{minipage}}}%
    \put(0.08166273,0.12012153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Sofa\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{repr.pdf}}%
    \put(0.39708494,0.11779874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Node\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{repr.pdf}}%
    \put(0.61621324,0.46529555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Node\end{minipage}}}%
    \put(0.67450288,0.46660543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Hall\end{minipage}}}%
    \put(0.70921469,0.41224543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright ...\end{minipage}}}%
    \put(0.53991276,0.38342808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Front\end{minipage}}}%
    \put(0.54015471,0.3538198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Right\end{minipage}}}%
    \put(0.54146459,0.32402005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Back\end{minipage}}}%
    \put(0.53851736,0.26704028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Front\end{minipage}}}%
    \put(0.54277447,0.29716751){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Left\end{minipage}}}%
    \put(0.07832423,0.02056789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Item\end{minipage}}}%
    \put(0.15210302,0.01693942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06578519\unitlength}\raggedright Wall Painting\end{minipage}}}%
    \put(0.2642353,0.02515121){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08516883\unitlength}\raggedright Flooring Pattern\end{minipage}}}%
    \put(0.41007411,0.01499788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04824761\unitlength}\raggedright Cell Type\end{minipage}}}%
  \end{picture}%
\endgroup%

